Clustering COVID-19 Lung Scans

With the ongoing COVID-19 pandemic, understanding the characteristics of the virus has become an important and challenging task in the scientific community. While tests do exist for COVID-19, the goal of our research is to explore other methods of identifying infected individuals. Our group applied unsupervised clustering techniques to explore a dataset of lungscans of COVID-19 infected, Viral Pneumonia infected, and healthy individuals. This is an important area to explore as COVID-19 is a novel disease that is currently being studied in detail. Our methodology explores the potential that unsupervised clustering algorithms have to reveal important hidden differences between COVID-19 and other respiratory illnesses. Our experiments use: Principal Component Analysis (PCA), K-Means++ (KM++) and the recently developed Robust Continuous Clustering algorithm (RCC). We evaluate the performance of KM++ and RCC in clustering COVID-19 lung scans using the Adjusted Mutual Information (AMI) score.

==> data.dat <==
d2_dof  d2_l2_err  d3_dof d3_l2_err 
5       8.312e-02  7      8.472e-02 
17      2.547e-02  31     3.044e-02 
49      7.407e-03  111    1.022e-02 
129     2.102e-03  351    3.303e-03 
321     5.874e-04  1023   1.039e-03 
769     1.623e-04  2815   3.196e-04 
1793    4.442e-05  7423   9.658e-05 
4097    1.207e-05  18943  2.873e-05 
9217    3.261e-06  47103  8.437e-06 











==> results.txt <==
no pca, k = 20
true-km: 0.027673877322590915                                                                                                          
true-rcc: 0.033003453192706866                                                                                                         
civic score: 0.9266781411359725 

-------------------------
pca 10, k = 20
true-km: 0.027399375048450896                                                                                                          
true-rcc: 0.34621339218910924                                                                                                          
civic score: 0.9686746987951808 

-------------------------
pca 20 k = 20

true-km: 0.025758052942294395                                                                                                          
true-rcc: 0.43367310823704885                                                                                                          
civic score: 0.976592082616179 


-------------------------
pca 30 k = 20

true-km: 0.025824555221591546                                                                                                          
true-rcc: 0.4133954558235896                                                                                                           
civic score: 0.978657487091222 

-------------------------
pca 40 k = 20

true-km: 0.027536397576833082                                                                                                          
true-rcc: 0.44751582949595287                                                                                                          
civic score: 0.9796901893287435      

-------
pca 50 k = 20 

true-km: 0.02589117061364267

true-rcc: 0.4348277862821625

civic score: 0.9796901893287435

-------
pca 80 k = 20

true-km: 0.027673877322590915                                                                                                          
true-rcc: 0.49280169874068214                                                                                                          
civic score: 0.9790017211703959 

-------

pca 160 k = 20

true-km: 0.027811816081473418                                                                                                          
true-rcc: 0.4940721361894683                                                                                                           
civic score: 0.9783132530120482 

-------


